METEOR: Learning Memory and Time Efficient Representations from Multi-modal Data Streams

Many learning tasks involve multi-modal data streams, where continuous data from different modes convey a comprehensive description about objects. A major challenge in this context is how to efficiently interpret multi-modal information in complex environments. This has motivated numerous studies on learning unsupervised representations from multi-modal data streams. These studies aim to understand higher-level contextual information (e.g., a Twitter message) by jointly learning embeddings for the lower-level semantic units in different modalities (e.g., text, user, and location of a Twitter message). However, these methods directly associate each low-level semantic unit with a continuous embedding vector, which results in high memory requirements. Hence, deploying and continuously learning such models in low-memory devices (e.g., mobile devices) becomes a problem. To address this problem, we present METEOR, a novel MEmory and Time Efficient Online Representation learning technique, which: (1) learns compact representations for multi-modal data by sharing parameters within semantically meaningful groups and preserves the domain-agnostic semantics; (2) can be accelerated using parallel processes to accommodate different stream rates while capturing the temporal changes of the units; and (3) can be easily extended to capture implicit/explicit external knowledge related to multi-modal data streams. We evaluate METEOR using two types of multi-modal data streams (i.e., social media streams and shopping transaction streams) to demonstrate its ability to adapt to different domains. Our results show that METEOR preserves the quality of the representations while reducing memory usage by around 80% compared to the conventional memory-intensive embeddings.

==> cluster_changes.dat <==
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	6
9	2
10	2
11	0
12	0
13	0
14	0
15	0
16	0
17	0
18	0
19	3
20	0
21	2
22	0
23	0
24	0
25	3
26	0
27	3
28	0
29	5
30	4
31	0
32	3
33	0
34	0
35	4
36	0
37	0
38	0
39	3
40	0
41	0
42	0
43	0
44	4
45	0
46	0
47	0
48	4
49	0
50	0
51	0
52	0
53	0
54	0

==> cluster_size.dat <==
1	58
2	363
3	320
4	450
5	410
6	358
7	267
8	26
9	280
10	279
11	224
12	243
13	239
14	221
15	233
16	198
17	206
18	168
19	161
20	190
21	200
22	218
23	22
24	191
25	163
26	198
27	165
28	135
29	145
30	139
31	156
32	126
33	157
34	176
35	134
36	123
37	145
38	120
39	114
40	104
41	103
42	108
43	85
44	93
45	81
46	63
47	84
48	103
49	72
50	75
51	56
52	49
53	41
54	49
55	57
56	57
57	36
58	39
59	43
60	41
61	28
62	26
63	11
64	13

==> graph_1.dat <==
id  ny  ic
0	0.05052476062	2.368322531
1	0.04588677721	2.762637779
2	0.05021513312	2.695054771
3	0.05427597244	2.507378217
4	0.04981512763	2.295391228
5	0.04449214218	2.340122427
6	0.03665781493	2.354222479
7	0.03082822858	2.258439367
8	0.01701775925	2.650809781
9	0.01102559762	2.574961225
10	0.007291989489	2.313380949
11	0.004427083333	2.269135959
12	0.00703075565	2.192801194
13	0.01397275919	2.331370671
14	0.02533547817	2.181618394
15	0.04145663705	2.42083307
16	0.06197306642	2.538009364
17	0.07258144842	2.196204655
18	0.07443148625	2.163628673
19	0.0709192256	2.119869891
20	0.06093608194	2.182590812
21	0.05658234026	2.076111108
22	0.0607782552	2.27594288
23	0.05298022388	2.477233278
24	0.05088343123	2.063469682
25	0.04663576006	2.052773091
26	0.04497766626	1.999776344
27	0.04108339585	2.032342445
28	0.03986169799	1.9059288
29	0.03846938328	2.135904392
30	0.02882221255	2.249676673
31	0.02726611991	1.984208019
32	0.01453408372	1.864115056
33	0.007395495627	1.889883991
34	0.008254755513	1.904956387
35	0.004643084384	1.820356486
36	0.004127015789	2.082421696
37	0.007823521978	2.084852728
38	0.01469918252	1.994904558
39	0.02062617634	1.795559964
40	0.0268927375	1.808201328
41	0.03633065534	1.809173741
42	0.04043692484	1.745966919
43	0.04282247296	2.041580365
44	0.0436615671	2.035259683
45	0.04621357359	1.726032459
46	0.04679184485	1.704639381
47	0.04060499733	1.638029114
48	0.04735006597	1.705117297
49	0.04296477488	1.668652
50	0.04687979866	1.974474292
51	0.04044740128	1.924395284
52	0.04495934	1.605445484
53	0.03827770819	1.538349338
54	0.03245716082	1.519873587
55	0.02647120104	1.664276164
56	0.01741672415	1.540780357
57	0.009646568511	1.791175398
58	0.005036450242	1.756654917
59	0.002902276922	1.495077185
60	0.003414326857	1.509663304
61	0.00657214724	1.466877355
62	0.01100926827	1.515497751
63	0.0189425937	1.408046676
64	0.03181684416	1.68712775
65	0.04058624962	1.687613954
66	0.04687389473	1.34727118
67	0.04991707462	1.309833475
68	0.0561890062	1.314695515
69	0.04433559578	1.373526194
70	0.05298740975	1.293788744
71	0.05287438593	1.51160812
72	0.04809085263	1.561200924
73	0.04959563423	1.233013249
74	0.0531341961	1.235444269
75	0.04954472302	1.224261578
76	0.04070511434	1.271423362
77	0.03984121158	1.200437584
78	0.03406534275	1.393460557
79	0.02795626962	1.369636563
80	0.01660157325	1.088610672
81	0.01041724893	1.065272882
82	0.006690305747	1.0429075
83	0.004488231518	1.12264495
84	0.00364126279	1.074024553
85	0.006519975681	1.172237754
86	0.009059405144	1.275312994
87	0.01870798111	0.9519873587
88	0.02945004578	0.9408046676
89	0.03747552036	0.9169806734
90	0.04337833519	0.9680320895
91	0.04665432694	0.9126048377
92	0.05136098154	1.018111098
93	0.04475187198	1.050686763
94	0.04279149065	0.7745229124
95	0.0482542832	0.7716056886
96	0.04376400828	0.6797131397
97	0.04500859715	0.7336817795
98	0.04869344863	0.6515133098
99	0.05733775982	0.8474535067
100	0.05940735692	0.5421174183
